SEA: A Spatially Explicit Architecture for Multi-Agent Reinforcement Learning

Spatial information is essential in various fields. How to explicitly model according to the spatial location of agents is also very important for the multi-agent problem, especially when the number of agents is changing and the scale is enormous. Inspired by the point cloud task in computer vision, we propose a spatial information extraction structure for multi-agent reinforcement learning in this paper. Agents can effectively share the neighborhood and global information through a spatially encoder-decoder structure. Our method follows the centralized training with decentralized execution (CTDE) paradigm. In addition, our structure can be applied to various existing mainstream reinforcement learning algorithms with minor modifications and can deal with the problem with a variable number of agents. The experiments in several multi-agent scenarios show that the existing methods can get convincing results by adding our spatially explicit architecture.

==> figure/SEA_arch_fix.pdf_tex <==
%% Creator: Inkscape 1.2 (dc2aedaf03, 2022-05-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SEA_arch_fix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{960bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36953125)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SEA_arch_fix.pdf}}%
    \put(0.1228,0.0515625){\color[rgb]{0.77254902,0.35294118,0.06666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Execution}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SEA_arch_fix.pdf}}%
    \put(0.10071406,0.234375){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Spatial Extractor}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SEA_arch_fix.pdf}}%
    \put(0.11320859,0.13828125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒐\end{tabular}}}}%
    \put(0.12102109,0.1359375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝟏\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SEA_arch_fix.pdf}}%
    \put(0.06414453,0.13828125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒂\end{tabular}}}}%
    \put(0.07260805,0.1359375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝟏\end{tabular}}}}%
    \put(0.08697422,0.078125){\color[rgb]{0.80392157,0.27843137,0.18039216}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝝅\end{tabular}}}}%
    \put(0.09752109,0.075){\color[rgb]{0.80392157,0.27843137,0.18039216}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝟏\end{tabular}}}}%
    \put(0.09666641,0.19296875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒙\end{tabular}}}}%
    \put(0.10447891,0.18984375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝟏\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SEA_arch_fix.pdf}}%
    \put(0.18242891,0.1390625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒐\end{tabular}}}}%
    \put(0.19024141,0.13671875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑵\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{SEA_arch_fix.pdf}}%
    \put(0.22461875,0.13984375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒂\end{tabular}}}}%
    \put(0.23308203,0.13671875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑵\end{tabular}}}}%
    \put(0.20412969,0.078125){\color[rgb]{0.80392157,0.27843137,0.18039216}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝝅\end{tabular}}}}%
    \put(0.21467656,0.075){\color[rgb]{0.80392157,0.27843137,0.18039216}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑵\end{tabular}}}}%
    \put(0.20351797,0.19296875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒙\end{tabular}}}}%
    \put(0.21133047,0.18984375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑵\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{SEA_arch_fix.pdf}}%
    \put(0.00113678,0.3732563){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⋯\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{SEA_arch_fix.pdf}}%
    \put(0.00113678,0.3732563){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⋯\end{tabular}}}}%
    \put(0.08572813,0.0140625){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SEA for Actor Critic}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{SEA_arch_fix.pdf}}%
    \put(0.60479297,0.30703125){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Spatial Extractor}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{SEA_arch_fix.pdf}}%
    \put(0.44745469,0.27265625){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Encoder}\end{tabular}}}}%
    \put(0.821,0.2703125){\color[rgb]{0.26666667,0.32941176,0.41568627}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Decoder}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{SEA_arch_fix.pdf}}%
    \put(0.62860547,0.06328125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Skip concat\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{SEA_arch_fix.pdf}}%
    \put(0.09999844,0.27109375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒉\end{tabular}}}}%
    \put(0.10859219,0.26796875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝟏\end{tabular}}}}%
    \put(0.19606328,0.2703125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝒉\end{tabular}}}}%
    \put(0.20465703,0.2671875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑵\end{tabular}}}}%
    \put(0.11164531,0.30078125){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑉\end{tabular}}}}%
    \put(0.12044219,0.296875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.18294844,0.3){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑉\end{tabular}}}}%
    \put(0.19217734,0.296875){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}𝑁\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{SEA_arch_fix.pdf}}%
    \put(0.609275,0.2609375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}High dimension clusters\end{tabular}}}}}%
    \put(0.41474375,0.24609375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(N,C)\end{tabular}}}}}%
    \put(0.52137031,0.25){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(\end{tabular}}}}}%
    \put(0.52506406,0.25078125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N\end{tabular}}}}}%
    \put(0.53293203,0.25){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.537625,0.253125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}}%
    \put(0.542975,0.2546875){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}C\end{tabular}}}}}%
    \put(0.54956875,0.25390625){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.55426172,0.25703125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l})\end{tabular}}}}}%
    \put(0.64131875,0.25390625){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(\end{tabular}}}}}%
    \put(0.64501328,0.2546875){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N\end{tabular}}}}}%
    \put(0.65314063,0.25390625){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}}%
    \put(0.65783359,0.25703125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}}%
    \put(0.66318359,0.25859375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}C\end{tabular}}}}}%
    \put(0.6700375,0.2578125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}}%
    \put(0.67473047,0.2609375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l})\end{tabular}}}}}%
    \put(0.76644766,0.2484375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(\end{tabular}}}}}%
    \put(0.77014219,0.24921875){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N\end{tabular}}}}}%
    \put(0.77800938,0.2484375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.78270313,0.25234375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l},\end{tabular}}}}}%
    \put(0.78805469,0.253125){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}C\end{tabular}}}}}%
    \put(0.79464844,0.25234375){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.79933594,0.25546875){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l})\end{tabular}}}}}%
    \put(0.87541406,0.24921875){\rotatebox{11.96308069}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(N,C)\end{tabular}}}}}%
  \end{picture}%
\endgroup%

